Mapping UV Properties Throughout the Cosmic Horseshoe: Lessons from VLT-MUSE

We present the first spatially-resolved rest-frame UV study of the gravitationally lensed galaxy, the 'Cosmic Horseshoe' (J1148+1930) at z=2.38. Our gravitational lens model shows that the system is made up of four star-forming regions, each ~4-8 kpc^2 in size, from which we extract four spatially exclusive regional spectra. We study the interstellar and wind absorption lines, along with CIII] doublet emission lines, in each region to investigate any variation in emission/absorption line properties. The mapped CIII] emission shows distinct kinematical structure, with velocity offsets of ~+/-50 km/s between regions suggestive of a merging system, and a variation in equivalent width that indicates a change in ionisation parameter and/or metallicity between the regions. Absorption line velocities reveal a range of outflow strengths, with gas outflowing between -200<v(km/s)<-50 relative to the systemic velocity of that region. Interestingly, the strongest gas outflow appears to emanate from the most diffuse star-forming region. The star-formation rates remain relatively constant (~8-16 M_sol/yr), mostly due to large uncertainties in reddening estimates. As such, the outflows appear to be 'global' rather than 'locally' sourced. We measure electron densities with a range of log(Ne)=3.92-4.36 cm^-3, and point out that such high densities may be common when measured using the CIII] doublet due to its large critical density. Overall, our observations demonstrate that while it is possible to trace variations in large scale gas kinematics, detecting inhomogeneities in physical gas properties and their effects on the outflowing gas may be more difficult. This study provides important lessons for the spatially-resolved rest-frame UV studies expected with future observatories, such as JWST.

==> referee_report.txt <==
> We sincerely thank the referee for his insightful and positive comments on our manuscript and are pleased to hear that he deems it suitable for publication. We have taken care to address each of the comments, which we detail below. Changes/additions to the manuscript are shown in bold-faced text on the re-submitted version.



Reviewer's Comments:
Reviewer: Dr Johan Richard

Comments to the Author
The authors present new resolved rest-UV spectroscopic data on the Cosmic Horseshoe, a unique lensed system where they derive resolved properties on the absorbing gas in the ISM and CIII] emission. The results presented are well written and suitable for publication. I only have minor comments to the text which I list below and I would appreciate the authors take into account.

Abstract:
- please recall the redshift of the source

> This has now been added.

- I understood (based on the main text) that the variation in CIII] equivalent width presented is not really that conclusive between a variation of ionisation parameter and a variation in metallicity.

> We have now added 'ionisation parameter and/or metallicity'.

Section2
Please recall the ESO program number

>This has now been added and is now also listed on title page as a footnote.


Which wavelength is the seeing estimated ?
> Seeing was estimated at 500nm. We have now added this to Section 2.

Section 2.2
Has any illumination correction be performed?
>Yes, this correction was also performed. We have now listed this step as part of the data reduction description.


Figure 1
HST images: HST/UVIS images? just to be specific

> Yes, caption has been updated.

Figure 3 / Section 3
It is really not clear at first look from Figure 3 that the regions are defined based on the reconstructed source-plane HST/F160W (near-infrared) image and then used on the MUSE data. In particular I finally understood the left panel figure 3 is an image plane of the MUSE continuum ? whereas right panel figure 3 is a source plane of HST continuum?
In section 3 it is mentioned that the regions are well-separated in 'the HST image plane' which does not match Figure 3 directly.

> We thank the referee for pointing this out and have now clarified this in the text and caption for Figure 3.

----
In general, the differences with the Jones et al. 2013 model are not as large as what is presented. The sizes mentioned here (0.2 kpc x 0.4 kpc) do not correspond to the FWHM given in Jones et al. (0.6x0.9 kpc) and also the full extend of the source is 2x2kpc as seen in their figure. Although there is indeed a mismatch in magnification between the two models, as well stated by the authors, the morphology of the reconstructed source presented by Jones et al. is very similar to the one shown here so the two results are not as difficult to compare as what the authors present.


For example, in section 4.2.2 there is a discussion regarding the orientation of the metallicity gradient, and considering the similarity of source morphologies between the two works, it should be possible to use the source-plane metallicity gradient from Jones et al. as a comparison (although with an overall difference in magnification).

> The 0.2x0.4kpc size was in reference to the main emission source. We have now clarified this in the manuscript and added that the full system is ~2x2 kpc in size for the Jones 2013 model. However, our model still results in linear scales that are ~4 x larger.

> With regards to the Jones et al. 2013 metallicity gradient, we do perform a comparison with our data.  Unfortunately, however, we are restricted from expanding upon this comparison without an actual metallicity map. We have now rephrased this in the manuscript and put more emphasis on the lack of spatial information, rather than the difference in lens models.


Page 5
"We first map the entire source back into the source plane and convolve with the MUSE PSF" : I suppose you mean "image plane" here?

>Yes, this has now been corrected.


Sect. 4.2
Can anything be said about HeII?
> No, unfortunately HeII 1640 was not detected above the noise within our spectra. We have added a comment regarding this non-detection.

Table2
footnote b: it seems to be an observed (not rest-frame) wavelength. Is it air? vacuum?

> Thank you for pointing this out, we have now corrected this.

4.2.1 
100 km s-1 (space missing)
> This has been corrected.

4.2.2
Maybe you can discuss CIII against the values of sSFR here?

> Unfortunately we do not have mass measurements for each region, so we are unable to calculated sSFR values. However, we do have the SFRD values and have added a comment regarding this correlation.  

Sect 4.2.3
The authors discuss the difference in electron density between rest-UV and rest-optical diagnostics. I suggest they also discuss this with the results from Patricio et al. 2016, who show similarities in ne between [OII] and CIII] diagnostics but stronger variations with other rest-UV diagnostics like [SiIII] and [NIV] .

> We thank the referee for pointing out this important result. We have now added this reference and their analysis to the discussion.


4.3
It is a detail but alpha is more commonly used as "beta" for a spectral slope? Also recall that the slope is measured in flambda?

> This has now been updated to beta and we have noted that the slope was measured in Flambda.

5.2
"We cannot assume that Halpha and CIII] would be cospatial". But simply based on the equivalent width across the 4 regions you could assume that Halpha and CIII] would be close to cospatial, considering the similarity in source plane UV continuum and Halpha maps?

> We agree with the referee and have added a comment to reflect this in the text.

